Claim-Dissector: An Interpretable Fact-Checking System with Joint Re-ranking and Veracity Prediction

We present Claim-Dissector: a novel latent variable model for fact-checking and analysis, which given a claim and a set of retrieved evidences jointly learns to identify: (i) the relevant evidences to the given claim, (ii) the veracity of the claim. We propose to disentangle the per-evidence relevance probability and its contribution to the final veracity probability in an interpretable way -- the final veracity probability is proportional to a linear ensemble of per-evidence relevance probabilities. In this way, the individual contributions of evidences towards the final predicted probability can be identified. In per-evidence relevance probability, our model can further distinguish whether each relevant evidence is supporting (S) or refuting (R) the claim. This allows to quantify how much the S/R probability contributes to the final verdict or to detect disagreeing evidence. Despite its interpretable nature, our system achieves results competitive with state-of-the-art on the FEVER dataset, as compared to typical two-stage system pipelines, while using significantly fewer parameters. It also sets new state-of-the-art on FAVIQ and RealFC datasets. Furthermore, our analysis shows that our model can learn fine-grained relevance cues while using coarse-grained supervision, and we demonstrate it in 2 ways. (i) We show that our model can achieve competitive sentence recall while using only paragraph-level relevance supervision. (ii) Traversing towards the finest granularity of relevance, we show that our model is capable of identifying relevance at the token level. To do this, we present a new benchmark TLR-FEVER focusing on token-level interpretability -- humans annotate tokens in relevant evidences they considered essential when making their judgment. Then we measure how similar are these annotations to the tokens our model is focusing on.

==> data/L2_weight_penalty.csv <==
STEPS,.0005,.002,.01,.1
250,0.55,0.57,0.56,0.56
500,0.54,0.69,0.66,0.7
750,0.57,0.7,0.73,0.72
1000,0.57,0.73,0.73,0.72
1250,0.63,0.73,0.72,0.63
1500,0.64,0.73,0.7,0.65
1750,0.68,0.76,0.71,0.6
2000,0.7,0.76,0.71,0.57
2250,0.7,0.77,0.71,0.59
2273,0.7,0.77,0.68,0.58
2500,0.69,0.77,0.66,0.55
2750,0.74,0.74,0.64,0.54
3000,0.74,0.76,0.62,0.54
3250,0.74,0.73,0.64,0.54
3500,0.74,0.73,0.6,0.54
3750,0.74,0.72,0.6,0.54
4000,0.74,0.71,0.57,0.54
4250,0.76,0.72,0.6,0.54
4500,0.77,0.7,0.59,0.54
4546,0.78,0.7,0.58,0.54
4750,0.78,0.67,0.57,0.54
5000,0.77,0.67,0.55,0.54
5250,0.78,0.66,0.58,0.54
5500,0.76,0.69,0.55,0.54
5750,0.75,0.67,0.57,0.54
6000,0.77,0.7,0.55,0.54
6250,0.77,0.67,0.54,0.54
6500,0.76,0.66,0.55,0.54
6750,0.76,0.68,0.54,0.54

==> data/data_training.csv <==
Steps,FS1,FS2,FS3,Average FS,F11,F12,F13,Average F1
250,0.5573557356,0.5710071007,0.6063606361,0.5782411574,0.56,0.56,0.56,0.56
500,0.701020102,0.7110211021,0.7089208921,0.7069873654,0.7,0.65,0.67,0.6733333333
750,0.7220722072,0.7218221822,0.7383238324,0.7274060739,0.75,0.72,0.75,0.74
1000,0.7326732673,0.7300230023,0.7280228023,0.7302396906,0.75,0.71,0.74,0.7333333333
1250,0.7401740174,0.7282728273,0.7445744574,0.7376737674,0.75,0.73,0.75,0.7433333333
1500,0.7169716972,0.7405740574,0.7411241124,0.7328899557,0.75,0.75,0.76,0.7533333333
1750,0.7387738774,0.7372237224,0.7449744974,0.7403240324,0.75,0.74,0.74,0.7433333333
2000,0.7568756876,0.7482248225,0.7609760976,0.7553588692,0.75,0.78,0.74,0.7566666667
2250,0.7589258926,0.7504250425,0.7464746475,0.7519418609,0.75,0.75,0.72,0.74
2273,0.7530253025,0.7437743774,0.7643764376,0.7537253725,0.76,0.75,0.73,0.7466666667
2500,0.7479747975,0.7466746675,0.7500750075,0.7482414908,0.74,0.74,0.75,0.7433333333
2750,0.7428742874,0.7490749075,0.7391239124,0.7436910358,0.76,0.73,0.75,0.7466666667
3000,0.7391239124,0.7501250125,0.7532253225,0.7474914158,0.77,0.76,0.71,0.7466666667
3250,0.7545254525,0.7518251825,0.7453745375,0.7505750575,0.76,0.74,0.71,0.7366666667
3500,0.7543254325,0.7410241024,0.7598259826,0.7517251725,0.74,0.72,0.68,0.7133333333
3750,0.7607260726,0.7484748475,0.7349734973,0.7480581391,0.72,0.69,0.7,0.7033333333
4000,0.7476747675,0.7551755176,0.7288228823,0.7438910558,0.72,0.71,0.71,0.7133333333
4250,0.7488248825,0.7557755776,0.7457745775,0.7501250125,0.73,0.67,0.7,0.7
4500,0.7591759176,0.7560256026,0.7418741874,0.7523585692,0.74,0.67,0.71,0.7066666667
4546,0.7520752075,0.7548754875,0.7454745475,0.7508084142,0.74,0.67,0.69,0.7
4750,0.7514751475,0.7567256726,0.7459745975,0.7513918058,0.72,0.67,0.65,0.68
5000,0.7418241824,0.7594259426,,0.7506250625,0.71,0.66,,0.685
5250,0.7541254125,0.7601760176,,0.7571507151,0.68,0.65,,0.665
5500,0.7483248325,0.7553255326,,0.7518251825,0.7,0.66,,0.68
5750,0.7546754675,0.7609760976,,0.7578257826,0.67,0.66,,0.665
6000,0.7590259026,0.7611261126,,0.7600760076,0.72,0.65,,0.685
6250,0.7615261526,0.7576257626,,0.7595759576,0.68,0.66,,0.67
6500,0.7557755776,0.7598259826,,0.7578007801,0.64,0.64,,0.64
6750,0.7503250325,0.7563256326,,0.7533253325,0.67,0.66,,0.665
6819,0.7550755076,0.7578757876,,0.7564756476,0.67,0.64,,0.655
7000,0.7592759276,0.7573757376,,0.7583258326,0.66,0.6,,0.63
7250,0.7617761776,0.7646264626,,0.7632013201,0.65,0.66,,0.655
7500,0.7496249625,0.7649264926,,0.7572757276,0.65,0.64,,0.645
7750,0.7478247825,0.7569756976,,0.75240024,0.64,0.62,,0.63
8000,0.7595259526,0.7578257826,,0.7586758676,0.64,0.59,,0.615
8250,0.7606760676,0.7587258726,,0.7597009701,0.63,0.61,,0.62
8500,0.7567756776,0.7557255726,,0.7562506251,0.67,0.61,,0.64
8750,0.7514751475,0.7553755376,,0.7534253425,0.64,0.62,,0.63
9000,0.7550255026,0.7603760376,,0.7577007701,0.63,0.57,,0.6
9092,0.7562256226,0.7558755876,,0.7560506051,0.62,0.63,,0.625
9250,0.7597259726,0.7418741874,,0.75080008,0.63,0.57,,0.6
9500,0.7567756776,0.7566756676,,0.7567256726,0.63,0.57,,0.6
9750,0.7438243824,0.7559255926,,0.7498749875,0.6,0.58,,0.59
10000,0.7473247325,0.7509250925,,0.7491249125,0.6,0.57,,0.585
